On Conditioning the Input Noise for Controlled Image Generation with Diffusion Models

Conditional image generation has paved the way for several breakthroughs in image editing, generating stock photos and 3-D object generation. This continues to be a significant area of interest with the rise of new state-of-the-art methods that are based on diffusion models. However, diffusion models provide very little control over the generated image, which led to subsequent works exploring techniques like classifier guidance, that provides a way to trade off diversity with fidelity. In this work, we explore techniques to condition diffusion models with carefully crafted input noise artifacts. This allows generation of images conditioned on semantic attributes. This is different from existing approaches that input Gaussian noise and further introduce conditioning at the diffusion model's inference step. Our experiments over several examples and conditional settings show the potential of our approach.

==> latex/outline.txt <==
1. Abs, Intro
2. Related Work
3. Problem Formulation
4. Our Approach
        a). Why this approach (some calculation things)
        b). A paragraph on why not other approaches
5. Results (Inception Score, Visual, maybe some FID)
6. Conclusion

----------------------

1. Why not start from some other noise, say saliency map? 
 - Using inverting gradients as the first step is useful. 
 - Both diffusion models and inverting gradients start with a gaussian noise.
 - So, output of inverting gradients acts as an intermediate input for diffusion models.
 - Saliency maps are just gradients, are not generated using a gaussian noise, hence don't fit in as intermediate inputs to our model. 
 - If we can convert these maps to the domain of the outputs of inverting gradients, maybe that will -- difficult to do though. 

2. How does this help in localisation? (Should be our hypothesis)
 - inverting gradients focuses on the important parts of the picture while still not deviating from being a normal noise. 
 - This imparts some information to the diffusion model which then helps it to generate image only at those locations 
 - Since only a few steps of inverting gradients are carried out, it just gives a sort of a rough shape to guide the diffusion model
 - Features like colour and other specific features are not propogated through, which allows us to generate images of any class on the given location.

3. Can something other than inverting gradients be used? 
 - Some points same as question 1.
 - Other methods which are additive in nature and start from Gaussian noise can be used to replace inverting gradients in this process

4. What does diffusion model learn from the modified noise?
 - It understands where to focus on drawing the object
 - Class conditioning guides the colour and exact features of the generated object 
 - In diffusion models, the shape of the object gets defined in early stages, later stages just focusing on refining the images and filling in the minor details. It's not that some shape is generated in the beginning which is then changed at some other time step in the reverse diffusion process.  
 - Since we already provide the initial shape, the diffusion model just focused on filling that space up with the object details. 

5. Why is the background completely white? 
 - No answer for this as of now, need to figure something out. 


==> latex/todo.txt <==
1. Include a very random noise and complete noise in Figure 4.
2. Reference confusion between ddpm, praful_ddpm
3. Algorithm writing.
4. Writing more details on the experiments.


